Meta Answering for Machine Reading

We investigate a framework for machine reading, inspired by real world information-seeking problems, where a meta question answering system interacts with a black box environment. The environment encapsulates a competitive machine reader based on BERT, providing candidate answers to questions, and possibly some context. To validate the realism of our formulation, we ask humans to play the role of a meta-answerer. With just a small snippet of text around an answer, humans can outperform the machine reader, improving recall. Similarly, a simple machine meta-answerer outperforms the environment, improving both precision and recall on the Natural Questions dataset. The system relies on joint training of answer scoring and the selection of conditioning information.

==> 2020_emnlp_metaanswer/auto_fig/res.txt <==
2020_emnlp_metaanswer
/Library/Frameworks/Python.framework/Versions/3.8/bin/python3
No RScripts!
Running python3

